An Asymptotically MSE-Optimal Estimator based on Gaussian Mixture Models

This paper investigates a channel estimator based on Gaussian mixture models (GMMs) in the context of linear inverse problems with additive Gaussian noise. We fit a GMM to given channel samples to obtain an analytic probability density function (PDF) which approximates the true channel PDF. Then, a conditional mean estimator (CME) corresponding to this approximating PDF is computed in closed form and used as an approximation of the optimal CME based on the true channel PDF. This optimal CME cannot be calculated analytically because the true channel PDF is generally unknown. We present mild conditions which allow us to prove the convergence of the GMM-based CME to the optimal CME as the number of GMM components is increased. Additionally, we investigate the estimator's computational complexity and present simplifications based on common model-based insights. Further, we study the estimator's behavior in numerical experiments including multiple-input multiple-output (MIMO) and wideband systems.

==> csv/1_paths_components.csv <==
K,SNR,nMSE
1,-15,0.9418821833816552
1,-10,0.8602004118302701
1,-5,0.6981472205943603
1,0,0.4607557360407898
1,5,0.2289352842136961
1,10,0.0891173394755821
1,15,0.0304264766466075
1,20,0.0098627143217219
1,25,0.0031458256734119
1,30,0.0009996667763279
1,35,0.0003159612186468
1,40,0.0001000029327785
1,45,3.162997434523125e-05
1,50,1.0002721828120573e-05
2,-15,0.9275001714750196
2,-10,0.804290686148569
2,-5,0.5740851583349718
2,0,0.3202334456597701
2,5,0.1382075112569832
2,10,0.0504985632957896
2,15,0.0172626659423125
2,20,0.005735823775846
2,25,0.0018940007341248
2,30,0.0006224415517901
2,35,0.0002038823821236
2,40,6.673444454650619e-05
2,45,2.1845610923004342e-05
2,50,7.187438952365361e-06
3,-15,0.9228813697557268
3,-10,0.7655695729502219
3,-5,0.4922947406194001
3,0,0.2496991834713171
3,5,0.1013291321057127
3,10,0.0362037588915243
3,15,0.0122860072933649
3,20,0.0041012663959826
3,25,0.0013615822345156
3,30,0.0004498395987162
3,35,0.0001479004978682
3,40,4.8705378656022616e-05
3,45,1.6041041508858038e-05
3,50,5.366833033950001e-06
4,-15,0.9163735452966032
4,-10,0.733627837824075
4,-5,0.4393224614050723
4,0,0.2113399132174088
4,5,0.0842300743985269
4,10,0.0302458603617879
4,15,0.0104662934930221
4,20,0.0035533127014963
4,25,0.0012023820904513
4,30,0.000403645460723
4,35,0.0001348623411949
4,40,4.49874302813364e-05
4,45,1.501822197647707e-05
4,50,5.081752290287867e-06
8,-15,0.891381817218068
8,-10,0.6250846227064483
8,-5,0.3059143063429879
8,0,0.131330276072323
8,5,0.050218805957384
8,10,0.0181480837211805
8,15,0.0063985353169417
8,20,0.0022214879036355
8,25,0.000763636077958
8,30,0.0002613399100229
8,35,8.856257068048541e-05
8,40,2.9991601810452056e-05
8,45,1.0170049415482136e-05
8,50,3.5608287207965204e-06
16,-15,0.8619716752387648
16,-10,0.5307863889009042
16,-5,0.2280903191629437
16,0,0.0949476863133573
16,5,0.0369486813762155
16,10,0.0137220046877433
16,15,0.0049713240031087
16,20,0.0017596492461758
16,25,0.0006176759672464
16,30,0.000215411814295
16,35,7.398004366362769e-05
16,40,2.533941430063068e-05
16,45,8.700021294912126e-06
16,50,3.101137685674655e-06
32,-15,0.8369227718479262
32,-10,0.4624799003089806
32,-5,0.1841419178001648
32,0,0.0769734628244645
32,5,0.0305961456358021
32,10,0.0116155110870967
32,15,0.0043043400915218
32,20,0.0015470227480235
32,25,0.0005496107824703
32,30,0.0001934368106627
32,35,6.707949660381444e-05
32,40,2.316935878536601e-05
32,45,8.007663304863051e-06
32,50,2.889538868933612e-06
64,-15,0.8268613693990213
64,-10,0.4408956866789171
64,-5,0.170098104653691
64,0,0.0712023763699232
64,5,0.0285963938090806
64,10,0.0109765079656411
64,15,0.004089330283508
64,20,0.0014812614805306
64,25,0.0005281057825059
64,30,0.0001865911400513
64,35,6.492598237175478e-05
64,40,2.248002398708079e-05
64,45,7.792345514276067e-06
64,50,2.820544371909765e-06


==> csv/1_paths_table.csv <==
SNR,Ki,Kii,Kiii,Kiiii,Kiiiii,Kiiiiii,Kiiiiiii,Kiiiiiiii,Kiiiiiiiii
-10,8.60e-1,8.04e-1,7.66e-1,7.34e-1,6.25e-1,5.31e-1,4.62e-1,4.41e-1,4.37e-1
0,4.61e-1,3.20e-1,2.50e-1,2.11e-1,1.31e-1,9.49e-2,7.70e-2,7.12e-2,7.01e-2
10,8.91e-2,5.05e-2,3.62e-2,3.02e-2,1.81e-2,1.37e-2,1.16e-2,1.10e-2,1.08e-2
20,9.86e-3,5.74e-3,4.10e-3,3.55e-3,2.22e-3,1.76e-3,1.55e-3,1.48e-3,1.46e-3
30,1.00e-3,6.22e-4,4.50e-4,4.04e-4,2.61e-4,2.15e-4,1.93e-4,1.87e-4,1.85e-4


==> csv/2022_05_05_12-46-08_1paths_20lbatch_20lsize_500ebatch_snr=10_new.csv <==
antennas,Genie_OMP,Genie_Aided,cnn_fft2x_relu_non_hier_False
8,0.03268338169750214,0.01997170886993408,0.03707925730347632
16,0.0287833753406725,0.015380551859736425,0.033221772480010923
32,0.024163612481387126,0.012719256088137634,0.025046670734882343
64,0.021792649426854493,0.011343400178849699,0.022643934023380285
96,0.020982464989998617,0.010830849569042523,0.020621630108356506
128,0.020623828490088213,0.010521100598573679,0.020315928551554674

==> csv/3_paths_components.csv <==
K,SNR,nMSE
1,-15,0.9498626251932892
1,-10,0.8678518221498347
1,-5,0.704677405153004
1,0,0.4636699381076953
1,5,0.2297111163594539
1,10,0.0892052017668779
1,15,0.0304292962345714
1,20,0.0098642285681756
1,25,0.0031461105889461
1,30,0.0009996332300663
1,35,0.0003159546505692
1,40,0.000100004779468
1,45,3.16301239012213e-05
1,50,1.0002781403083376e-05
2,-15,0.9482902532871076
2,-10,0.8574716033474511
2,-5,0.6734302923269468
2,0,0.4222511852324066
2,5,0.2030770806453434
2,10,0.0781197784484573
2,15,0.0266888343375233
2,20,0.0087012206609913
2,25,0.0027956658724824
2,30,0.0008956799849249
2,35,0.0002858633407181
2,40,9.136100741240314e-05
2,45,2.920196712726008e-05
2,50,9.336410850837257e-06
3,-15,0.9472579652168684
3,-10,0.8501945079937603
3,-5,0.6539831311657356
3,0,0.3990437037735064
3,5,0.1873811829956403
3,10,0.0715450064085525
3,15,0.024416271869149
3,20,0.0079973320031923
3,25,0.0025853746621873
3,30,0.0008330331627523
3,35,0.0002673358625217
3,40,8.598693243534673e-05
3,45,2.76266465702582e-05
3,50,8.89898664816092e-06
4,-15,0.9468213010965892
4,-10,0.8464396453505427
4,-5,0.6415844501739734
4,0,0.3828679417527007
4,5,0.1770308169981516
4,10,0.0673666907663114
4,15,0.0230069416702084
4,20,0.0075490724034041
4,25,0.0024450213682434
4,30,0.0007903779530285
4,35,0.0002543860986051
4,40,8.209032178747459e-05
4,45,2.650461016703497e-05
4,50,8.569451617299214e-06
8,-15,0.9452795899909484
8,-10,0.8347136885951373
8,-5,0.6078639262803628
8,0,0.3480644602297928
8,5,0.1564318562535021
8,10,0.0588122987908879
8,15,0.020111656861389
8,20,0.0066479202019401
8,25,0.0021738526903189
8,30,0.0007092769080607
8,35,0.0002305084007957
8,40,7.508427676025855e-05
8,45,2.4444580289536893e-05
8,50,7.982369831746364e-06
16,-15,0.9434852197239147
16,-10,0.8179992555278616
16,-5,0.5701943091336663
16,0,0.3167107961331415
16,5,0.1386189217550595
16,10,0.051619513470895
16,15,0.017758337065128
16,20,0.0059520225077371
16,25,0.0019719249915888
16,30,0.0006506518778689
16,35,0.000213832212773
16,40,7.022013090056872e-05
16,45,2.29950371861116e-05
16,50,7.563827678055016e-06
32,-15,0.9419844205180752
32,-10,0.8058992538717744
32,-5,0.5399009532867535
32,0,0.2875571103955141
32,5,0.1233984659096706
32,10,0.045858304649023
32,15,0.0158858074994362
32,20,0.0053852266676858
32,25,0.0018047014716039
32,30,0.0006022387500121
32,35,0.0001995549575295
32,40,6.615703270589001e-05
32,45,2.182564727899745e-05
32,50,7.221646725650949e-06
64,-15,0.9402271309049418
64,-10,0.7910859148888895
64,-5,0.5152437601794582
64,0,0.2700592161286977
64,5,0.1152848261437353
64,10,0.0431831320072981
64,15,0.0150207635153792
64,20,0.0051352225051837
64,25,0.0017328239554407
64,30,0.0005809714566573
64,35,0.0001930315736295
64,40,6.408793286216162e-05
64,45,2.119399688346964e-05
64,50,7.038792188377087e-06


==> csv/3_paths_table.csv <==
SNR,Ki,Kii,Kiii,Kiiii,Kiiiii,Kiiiiii,Kiiiiiii,Kiiiiiiii,Kiiiiiiiii
-10,8.68e-1,8.57e-1,8.50e-1,8.46e-1,8.35e-1,8.18e-1,8.06e-1,7.91e-1,7.73e-1
0,4.64e-1,4.22e-1,3.99e-1,3.83e-1,3.48e-1,3.17e-1,2.88e-1,2.70e-1,2.58e-1
10,8.92e-2,7.81e-2,7.15e-2,6.74e-2,5.88e-2,5.16e-2,4.59e-2,4.32e-2,4.14e-2
20,9.86e-3,8.70e-3,8.00e-3,7.55e-3,6.65e-3,5.95e-3,5.39e-3,5.14e-3,5.01e-3
30,1.00e-3,8.96e-4,8.33e-4,7.90e-4,7.09e-4,6.51e-4,6.02e-4,5.81e-4,5.74e-4


==> csv/case_6_components_ntrain.csv <==
components,ntrain,snr_-15,snr_-10,snr_-5,snr_0,snr_5,snr_10,snr_15,snr_20,snr_25,snr_30,snr_35,snr_40,snr_45,snr_50
1,10,0.9502876299961348,0.8687037638834497,0.7063195902395403,0.4652625098697981,0.23038175307949665,0.0893384303915822,0.030447210424141887,0.009866263424986971,0.003146337246913418,0.000999653219766359,0.0003159566175149273,0.00010000521562899159,3.163019084909979e-05,1.0002797580408113e-05
1,25,0.9500472212332453,0.8681763217710347,0.7053193845986099,0.4642522464633455,0.22995599526489566,0.08925265806440237,0.030435554242220386,0.009864906793732031,0.0031462196159464887,0.0009996438005768632,0.00031595588380862327,0.00010000490477029559,3.163013859828163e-05,1.0002793731740666e-05
1,50,0.9499314527560352,0.8679826412825485,0.7049248738967424,0.4639086546002034,0.2298054697795225,0.08922496454511605,0.030431978522765944,0.009864474260130436,0.0031461569812670357,0.0009996361895393618,0.00031595506200130115,0.0001000047025584558,3.1630129249706316e-05,1.0002787392032852e-05
1,100,0.9498774901196162,0.8678910265498047,0.7047427755745159,0.4637365635553262,0.22973992277713934,0.08921168830786858,0.03043007569027315,0.009864336640021058,0.003146130188687612,0.0009996348444524011,0.00031595480874891334,0.0001000047696269582,3.163013319369915e-05,1.0002782689167184e-05
1,300,0.9498467504506408,0.8678288982744748,0.7046384544419729,0.463631495708369,0.22969665592699776,0.08920258489392699,0.030428836487586014,0.009864191908362931,0.003146110094759475,0.0009996330750248448,0.0003159545267260984,0.00010000477124406586,3.163012389500751e-05,1.000278094936383e-05
1,500,0.9498378994729804,0.8678121025923822,0.7046198033004871,0.4636204609929211,0.2296934134678661,0.08920052410125492,0.03042877035596788,0.009864181087260266,0.003146107777094399,0.000999632474262767,0.0003159544941395046,0.00010000479189325987,3.163013064010606e-05,1.0002781785663686e-05
8,10,0.9425485788917988,0.8383818819001551,0.6460901226846475,0.3981725294063871,0.1890275138345082,0.07228231541837504,0.024671343293962228,0.008081244750571964,0.0026118577367814783,0.0008419730315343043,0.00027041851734016677,8.709334492163047e-05,2.8030969651577315e-05,9.0258358817694e-06
8,25,0.9459147864089106,0.8368826352943881,0.6126221275799225,0.3551412428310295,0.1616050520992043,0.061124685766874125,0.020952992618797132,0.006957786495281033,0.002275536743872385,0.000741708891609227,0.0002413531618550981,7.860637228707897e-05,2.554767703240943e-05,8.310357300614299e-06
8,50,0.9454038989395048,0.8334616078128959,0.6068252552183727,0.3487878901012441,0.15787471038722725,0.059906643829898173,0.020605078043022064,0.006822445308048133,0.002243356971420563,0.0007346849795814902,0.00023949757606008627,7.813671496041479e-05,2.543479620211192e-05,8.300283608892207e-06
8,100,0.9452254674713256,0.8337232887895608,0.60846189507799,0.3479042262835313,0.15487061268713645,0.05815040014973461,0.02003935697939671,0.00666257172124309,0.002202150210164355,0.0007224656192450955,0.0002358518661244849,7.697774080595708e-05,2.5016691127503628e-05,8.164552725278599e-06
8,300,0.9452591247050406,0.8339174437462692,0.6072977164192992,0.35005429846837904,0.15745033312418635,0.059305399282970225,0.020278029801900632,0.006705631629776828,0.0021897356160081364,0.000715164794929831,0.00023239566237775411,7.566640379339174e-05,2.461964244178743e-05,8.030469225585823e-06
8,500,0.9451740018172756,0.8325403628154187,0.6040866276546838,0.3447531350977696,0.15570969522815448,0.058917115175969974,0.02024941041747392,0.00669038567181997,0.002189152889029446,0.0007143465741630081,0.0002325488057866773,7.571829918783641e-05,2.4654193537389e-05,8.046653167233745e-06
16,10,0.937016388535122,0.8185601753016014,0.6216200546246805,0.3848337160885429,0.18418258883066047,0.0715724650457313,0.0246431523559305,0.00811948401941597,0.0026402030115614183,0.0008534908228563112,0.00027455256797862985,8.801122214316886e-05,2.819326150452538e-05,9.036533449213369e-06
16,25,0.9443763714270708,0.8230090713924532,0.5783331680091521,0.3249712645704244,0.14639090407977434,0.05592477201791708,0.019506108340095973,0.006561150258714234,0.002185696619021045,0.0007223657224618926,0.00023682034356516563,7.760048676703094e-05,2.5311758229422e-05,8.24694340265811e-06
16,50,0.944084438615153,0.8209043740406414,0.5737268328591221,0.3200782498693617,0.1417701246716946,0.053310704671005404,0.01837634765527708,0.006126038793216448,0.002025234740621477,0.0006677643192467287,0.00021913517637449888,7.182512954117795e-05,2.3487213561229824e-05,7.711480396625066e-06
16,100,0.9436994461777964,0.8192148785473732,0.5702560765344068,0.3168148921539633,0.13950442098186594,0.052367369391069486,0.018023728925457904,0.006021716599431769,0.001992014015885616,0.0006576091794192204,0.0002156151609705178,7.084336519713458e-05,2.3207367863811014e-05,7.630204047598784e-06
16,300,0.9436483968973692,0.8190296193401344,0.5710771692157063,0.3159789444667652,0.1385339315551523,0.051826824162939183,0.017800208361265682,0.0059778284161505005,0.0019829869127251814,0.0006557990432466999,0.00021565520364535382,7.086770457206067e-05,2.326577656889848e-05,7.645769312358611e-06
16,500,0.9435894342458604,0.8191361055899194,0.5691396544960756,0.3140146812854556,0.13818090664052868,0.05180601665990039,0.017772226775920687,0.005930119479600715,0.001962669760956857,0.0006463515407258983,0.00021224534195553297,6.975349422537713e-05,2.284579716867049e-05,7.505569629461721e-06
32,10,0.9338056203788004,0.8035857486637501,0.6129216316183053,0.4076283969390379,0.21097007998964395,0.08394527610995722,0.028684455501341032,0.0092904145503683,0.002967099174616281,0.0009464082633368172,0.00030072586260021056,9.578834736890188e-05,3.047147003038172e-05,9.697072035786384e-06
32,25,0.9357025186005932,0.8031975886664533,0.57832013334167,0.33747835722994585,0.1551548002602643,0.059385340173799976,0.020593538431222587,0.006890650323425535,0.002277326690662192,0.0007493114602952625,0.0002442940584750289,7.9491889720814e-05,2.582019904942275e-05,8.384248974430624e-06
32,50,0.9418069935264464,0.8070748877793003,0.5537743148546062,0.3043322429954044,0.1331651690305975,0.04973682876629679,0.017152308511036718,0.0057837658234065606,0.0019297329377863293,0.0006411563521041638,0.00021120764496186176,6.956746754714966e-05,2.2799774112003685e-05,7.5117816690457535e-06
32,100,0.9424397065927804,0.8080390331631017,0.5440848026993212,0.2927145085833359,0.1267985277644005,0.04754718755282143,0.016586438332468832,0.005662341857487571,0.0019011637337260168,0.0006336132089517608,0.0002095517934813039,6.928592892913279e-05,2.2782491332571467e-05,7.522757288960236e-06
32,200,0.9420021395938148,0.8055109206403458,0.5391897753269222,0.2859661113487112,0.12304259826190682,0.04585682298245565,0.015921453313563032,0.005402447831115237,0.0018116856838366387,0.0006058284507770516,0.0002008597854651894,6.649179997908696e-05,2.1928095220561868e-05,7.252391715585762e-06
32,300,0.9418980415647424,0.8046215470150601,0.5375625944961263,0.2858340614458401,0.12289107586278772,0.04578920446153966,0.01584314770351931,0.0053696429194184615,0.001794703661362373,0.0005987304674567964,0.0001982893056467241,6.563885832606273e-05,2.166608840912581e-05,7.180337332504454e-06
32,500,0.9416146877762429,0.8043770515559273,0.536392959160354,0.28516531135807993,0.12264393720997305,0.04564168492745356,0.015737959035242163,0.005329616530126967,0.0017841639483312354,0.0005960219580254955,0.0001974392631370985,6.540961591789543e-05,2.158352605975323e-05,7.1544532894469345e-06
64,10,0.9318403551166016,0.792405188204793,0.5972031179084795,0.4081988033541127,0.22054642371313501,0.08864146065705954,0.029670809809146444,0.0094225936265955,0.0029911981266076354,0.0009525032240303051,0.0003023775473015364,9.62787621694958e-05,3.0622940946417075e-05,9.741492355062774e-06
64,25,0.9311775787612402,0.7849790881261495,0.5627883920005071,0.3455034894339855,0.16611825315533632,0.06433397055222458,0.022025300811113032,0.007149262515542847,0.0023110122570097983,0.0007506769052150093,0.00024293033523904438,7.882823111299097e-05,2.5596786546941368e-05,8.317782374881042e-06
64,50,0.9350562421344406,0.7813302527502851,0.5347749719995746,0.3037499070501081,0.13735945700951785,0.052399658723920634,0.018237830855697027,0.00618002601940997,0.002053820307000001,0.0006797332475508536,0.00022363087272986372,7.35538417753504e-05,2.4026780873532817e-05,7.870234176854519e-06
64,100,0.93960404329166,0.7907823955194458,0.5249534031639393,0.2831397527158184,0.12285197437572308,0.0461377130108246,0.016147869577844542,0.005513665547756919,0.0018566416423686388,0.0006211296882759465,0.00020572322694744144,6.805519792822002e-05,2.238496341633598e-05,7.385977811882985e-06
64,200,0.9401755842020068,0.7911670722142717,0.5140348713182153,0.2689160259056752,0.11506151615055492,0.043038866285536735,0.015007682536941172,0.005130220557938017,0.0017294115770352413,0.000579895929795208,0.0001926591490352849,6.404641325372932e-05,2.1154787635817964e-05,7.020495305788237e-06
64,300,0.9401673721921392,0.7915406299709782,0.5108511955419959,0.26394454882658536,0.11152653190404938,0.04154449135545624,0.014556744592355913,0.004980412645798521,0.0016890829755451624,0.0005678584500028734,0.00018896845621862725,6.29422613891228e-05,2.0888842470933907e-05,6.948028115426393e-06
64,500,0.9395613810569398,0.7887657461911194,0.5070976643127608,0.2610308977901917,0.1106295263454939,0.04122634047510367,0.014373254321928429,0.004905962011380879,0.0016600155935101088,0.0005578909652908207,0.00018600046311762256,6.199173760966808e-05,2.0585891781422572e-05,6.857958348139292e-06
128,10,0.930490767928118,0.7871818485690261,0.5898597124536515,0.42139891895781395,0.2472232098099813,0.10133865809744938,0.03240552321951522,0.010048626734456018,0.003164236896328536,0.001001377575606015,0.000316141806587296,0.00010002626015366542,3.1631476205738426e-05,1.0002935451743683e-05
128,25,0.9264169745420646,0.7594407150433291,0.5352242098652424,0.3641003881775365,0.1981466452244312,0.08094590037323414,0.0277251638886858,0.008951016555595092,0.002860025273224143,0.0009146025370409699,0.00029166032028972937,9.327244980234646e-05,2.978789156332785e-05,9.51709806903361e-06
128,50,0.9287164314462748,0.7622093663793696,0.5243462971200723,0.3145200900532383,0.1491995080328147,0.05888507608524603,0.02067082761329229,0.006973754884987522,0.002284563130269804,0.0007487147197663361,0.00024353607947636406,7.93417824822476e-05,2.578163983327412e-05,8.374084556589859e-06
128,100,0.9337404369905479,0.7719973659822541,0.5145787727708713,0.2838150476894345,0.12508474736962566,0.04732744140792085,0.016538606563739955,0.005634590268679104,0.0018927534351875766,0.000631229752143126,0.00020894505790311596,6.88644259131506e-05,2.2609287988947465e-05,7.447751666518599e-06
128,150,0.935208252076712,0.7733552670508969,0.5033887097798813,0.2690873676321949,0.1168307226228232,0.043970323493550144,0.0153566195675758,0.005242006409165928,0.001772702539037086,0.0005930471597504062,0.000196837290496424,6.532253161686241e-05,2.157310114374028e-05,7.150806314342917e-06
128,200,0.9367814586940104,0.7735957622850185,0.49489801388457894,0.25933600541150903,0.11113076207168612,0.04158790480446625,0.014567381808834757,0.004998558858603254,0.0016967181402273578,0.000570929653836341,0.00018990154737191282,6.317640907721566e-05,2.093513468881989e-05,6.9615958589110885e-06
128,300,0.9382451588743737,0.7771528321601794,0.491392068311854,0.25198563195797397,0.10673734496200586,0.040023845108220255,0.014061178386570457,0.004848045270215726,0.0016496746447268945,0.0005566873889191339,0.0001861120046329837,6.208696606409214e-05,2.06196516942982e-05,6.868649368369788e-06
128,400,0.937963765923949,0.7751472200031847,0.4848384986433701,0.2453200226184233,0.102891852631426,0.0384588466020249,0.01353302279690699,0.004665792335031256,0.0015914768572561535,0.000539013707268489,0.0001803498444699684,6.02897679371105e-05,2.0063966208236067e-05,6.7139401064691265e-06
128,500,0.9380674796729129,0.7751855885884421,0.4827549622624652,0.2426739307711528,0.10200201298555216,0.03814133992854495,0.013404531382427587,0.004632113758559661,0.0015808943470992259,0.0005358684938851593,0.00017980340741182856,6.01622630560757e-05,2.0021442882293695e-05,6.698605330494406e-06


==> csv/cnn_128antennas_quadriga.csv <==
SNR,Genie_OMP,cnn_fft2x_relu_non_hier_False
-15.0,0.8383901093840932,0.9588080104619771
-10.0,0.48096847275132915,0.501654169822817
-5.0,0.25920410622703405,0.23198885129553254
0.0,0.14547218604948264,0.11743596340972699
5.0,0.09260041630068691,0.06181196898693852
10.0,0.058107580012055335,0.03453727914255682
15.0,0.031593159959506414,0.017847522527111217
20.0,0.01422729881592469,0.008066991592395632
25.0,0.005386651453535169,0.003012593883249426
30.0,0.0017335707420409676,0.0009897018785884216
35.0,0.0005641893479193952,0.00031669725892384217
40.0,0.00025858695148635167,0.00010091751383558909
45.0,0.0001791447117141161,3.226292881914435e-05
50.0,0.00015603471645092841,1.0393329792122273e-05


==> csv/cnn_1paths_128antennas_20lbatch_20lsize_500ebatch_2sigma_update.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft2x_relu_non_hier_False
-15.0,0.8800463136060293,0.5369248930931093,0.9465369966506957
-10.0,0.5973968468672058,0.3143270408153532,0.8658759428024295
-5.0,0.3103862646903901,0.1538532692432405,0.3152765214920042
0.0,0.13726115973361633,0.06778336868882177,0.15663150024414066
5.0,0.05495622696646644,0.027718098801374446,0.07216727881431578
10.0,0.021012395072605255,0.01052667947262526,0.020315928551554674
15.0,0.007877736438392124,0.003944021684303877,0.008878350926935659
20.0,0.0029440123941551033,0.0014416236344724893,0.004295707697421318
25.0,0.001105415508057861,0.0005175438274629409,0.0019903967253863813
30.0,0.00041243132038847367,0.00018274829250294696,0.0008190200231038045
35.0,0.00015233511144956323,6.366183867212391e-05,0.00029468111102469273
40.0,5.5917638324855315e-05,2.2058779737562886e-05,9.922663292381927e-05
45.0,2.0063514447792086e-05,7.649899186799301e-06,0.0009625874337740244
50.0,7.036742394155638e-06,2.593047508344171e-06,0.014766681470721956


==> csv/cnn_1paths_32antennas_20lbatch_20lsize_500ebatch_2sigma.csv <==
SNR,Genie_OMP,Genie_Aided,GE,cnn_fft2x_relu_non_hier_False
-15.0,0.9528116618243376,0.6266232906341548,0.9333630824995593,0.9575642801284786
-10.0,0.6821786960583184,0.37296033368110704,0.6792341094042573,0.7148299259185793
-5.0,0.3362158479244469,0.18374698605537415,0.28902896888104707,0.351656389284134
0.0,0.14735722200765927,0.0805085081815719,0.09709770621648825,0.1352717782855034
5.0,0.06174573483193011,0.03276175556182861,0.03520583296430399,0.05355626190900807
10.0,0.02535991432970519,0.012779738731682306,0.013264051750833767,0.024987621736526484
15.0,0.010190844560267235,0.0047751770243048665,0.004892804946201783,0.013799206520617018
20.0,0.004109944565795701,0.0017298208007589006,0.0017615719443146137,0.011247311608493321
25.0,0.0016481921308518113,0.0006214924486354001,0.0006303050315966057,0.0029626409702002993
30.0,0.000641574887839951,0.00021972404851112524,0.00022200659225153453,0.0010286564029753208
35.0,0.000247605632053606,7.6593721122481e-05,7.725404580672507e-05,0.0003606235990300778
40.0,9.19489921227826e-05,2.666604802943766e-05,2.685251494037132e-05,0.00010106463860720391
45.0,3.289552900720333e-05,9.098501691187266e-06,9.152724042606569e-06,3.724285716889425e-05
50.0,1.133140284961301e-05,3.119812263321366e-06,3.1343822082025343e-06,1.0432253901672098e-05


==> csv/cnn_32antennas_quadriga_LOS_file02.csv <==
SNR,Genie_OMP,cnn_fft2x_relu_non_hier_False
-15.0,0.9932473114308252,0.9684161033903487
-10.0,0.7342078406975725,0.7494728980816106
-5.0,0.29744680456478206,0.3384306924780374
0.0,0.1417664534920972,0.1400366564870371
5.0,0.08867447324023053,0.07034821892877526
10.0,0.05334330459340772,0.038391642969594464
15.0,0.02645858653546096,0.02051069799657583
20.0,0.011101165632003177,0.008645866294251289
25.0,0.004009839416599253,0.0030318250824673504
30.0,0.0012674952193298921,0.0009950665682227542
35.0,0.00037305553771141604,0.0003179202232504253
40.0,0.0001089688564160948,0.00010060450920509984
45.0,3.2735044110229694e-05,3.187555358537537e-05
50.0,1.0111980746487539e-05,1.0225854981957351e-05


==> csv/cnn_3paths_128antennas_20lbatch_20lsize_500ebatch_2sigma.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft2x_relu_non_hier_False
-15.0,0.9695158676848806,0.7063786758422845,0.9525996324539189
-10.0,0.8200607099515248,0.4818444295883178,0.8665244302749633
-5.0,0.5436401879579364,0.2749122593402863,0.41300456790924067
0.0,0.2800100732175971,0.1327980572462082,0.17479911615848517
5.0,0.12126996582647688,0.057267229044437346,0.07111459395885468
10.0,0.04773182866083357,0.023022095867991425,0.030568565613031375
15.0,0.017861729097512737,0.008731573797762389,0.01399323881268502
20.0,0.006605832551257199,0.00322962868362665,0.00690261393859983
25.0,0.00237414673241577,0.0011548424901440737,0.0031162028849124916
30.0,0.0008521168746173838,0.00040978420875035235,0.0010786685701459644
35.0,0.0002989842238201744,0.000140700685349293,0.0003209838044364008
40.0,0.00010460615326170031,4.83141241129488e-05,0.0001390711670275777
45.0,3.529328863924929e-05,1.6434334302903152e-05,3.529729960137045e-05
50.0,1.1547504078791073e-05,5.497852066037014e-06,7.45605027943384e-05


==> csv/cnn_3paths_32antennas_20lbatch_20lsize_500ebatch_2sigma.csv <==
SNR,Genie_OMP,Genie_Aided,GE,cnn_fft2x_relu_non_hier_False
-15.0,0.9898300395688792,0.7747223773956295,0.9473838049760285,0.9520827267646791
-10.0,0.8921751760117282,0.5597403983116146,0.8282672204213813,0.8338482145309447
-5.0,0.5957491550245125,0.32127186646461486,0.5271759260561547,0.539462146282196
0.0,0.29231447960348805,0.15605260615348807,0.2546103717456278,0.2452018424510957
5.0,0.12573352273449448,0.06708868042230608,0.115794412782762,0.10083353857994082
10.0,0.05232879288209521,0.026955752438306772,0.052552163655468165,0.044242576801776894
15.0,0.02043642335897711,0.01029934703856707,0.021388566891219707,0.021549866211414317
20.0,0.0077716519690149925,0.0037683407768607114,0.008205245562392962,0.009554625035822379
25.0,0.0029017684346903136,0.0013396928187459696,0.0029263052221912837,0.0031463856194168306
30.0,0.0010485267026199081,0.00046937728202901775,0.0009858189065757423,0.0010130629252642393
35.0,0.0003552902708960979,0.00016131076745223266,0.0003187734283200831,0.0004231540604028851
40.0,0.00011388719982415018,5.5143706832313874e-05,0.00010197562882154529,0.00010051542657893149
45.0,3.5453343695401127e-05,1.8642601923784252e-05,3.49375665712573e-05,6.528598882723598e-05
50.0,1.0846596742464698e-05,6.2342750017705815e-06,1.010144656784523e-05,1.2483819034241596e-05


==> csv/components_gpp_1path.csv <==
snr_-15,snr_-10,snr_-5,snr_0,snr_5,snr_10,snr_15,snr_20,snr_25,snr_30,snr_35,snr_40,snr_45,snr_50,components
0.9418821833816552,0.8602004118302703,0.6981472205943603,0.4607557360407898,0.22893528421369616,0.08911733947558216,0.0304264766466076,0.009862714321721993,0.00314582567341192,0.0009996667763279069,0.00031596121864685097,0.00010000293277851836,3.1629974345231225e-05,1.0002721828120559e-05,1
0.9275001714946626,0.8042906861851129,0.5740851583294725,0.3202334456284901,0.13820751118863953,0.05049856324468908,0.01726266593135327,0.005735823777037761,0.001894000732002532,0.0006224415529486317,0.00020388238203197532,6.673444443451512e-05,2.1845610911715883e-05,7.187438967407728e-06,2
0.916373545296602,0.7336278378240726,0.4393224614050666,0.2113399132174005,0.08423007439853175,0.03024586036178788,0.010466293493022432,0.0035533127014962633,0.0012023820904512096,0.0004036454607230043,0.00013486234119492474,4.498743028153429e-05,1.5018221976330725e-05,5.08175229043225e-06,4
0.8905725281554895,0.6247803631857414,0.30697313203265825,0.13137397008380022,0.05018639389620007,0.018140129578439967,0.006406694269102477,0.0022229104112731195,0.0007646383505721077,0.00026185864089225887,8.873586953011635e-05,3.0003676079347387e-05,1.0165107417451012e-05,3.560928168617926e-06,8
0.8623249036869504,0.5314865961157972,0.2283496403562709,0.09518018193020296,0.03695053708829538,0.013716734192398326,0.004971927590563884,0.0017605493433614746,0.0006182362552446152,0.00021547164406690618,7.399895529895102e-05,2.534434570016782e-05,8.706153872006919e-06,3.1031135543146908e-06,16
0.8356902961084165,0.4615466933651518,0.18275185730198373,0.07631323828563479,0.030396973485833974,0.011575416270507595,0.004277588381683377,0.0015427738158542144,0.0005485650661633823,0.00019296239888446048,6.69747463697577e-05,2.310675887587243e-05,7.996353387433299e-06,2.883128831965387e-06,32
0.8268167190751036,0.4406011250061703,0.17002850247089416,0.0711574353459888,0.028566156838887233,0.010970702512984995,0.004085502881955869,0.0014802756309617614,0.0005278825388345874,0.0001865392774239344,6.490951988195037e-05,2.2472409744501388e-05,7.790117263608784e-06,2.819706496154888e-06,64
0.8257560533354555,0.4369714087666158,0.16735681005560465,0.07006183263741975,0.028130806464090732,0.010830021125598045,0.004038311138339475,0.0014648521883469695,0.0005233985418030238,0.0001850997223606185,6.447514484580535e-05,2.232687524820342e-05,7.74436813557909e-06,2.804661540477731e-06,128
0.8254956325009265,0.4352399634665328,0.16593634309380675,0.06933628359992029,0.027839816343591367,0.010723272044069577,0.0040066502699483385,0.0014547041066332548,0.0005199541367503033,0.00018407733610456708,6.415675526400286e-05,2.2229633708654416e-05,7.715312122105762e-06,2.7951381189219684e-06,256


==> csv/components_gpp_3paths.csv <==
snr_-15,snr_-10,snr_-5,snr_0,snr_5,snr_10,snr_15,snr_20,snr_25,snr_30,snr_35,snr_40,snr_45,snr_50,components
0.9498626251932892,0.8678518221498347,0.7046774051530038,0.4636699381076954,0.22971111635945396,0.08920520176687798,0.030429296234571426,0.009864228568175624,0.0031461105889461663,0.0009996332300663377,0.00031595465056921684,0.000100004779468026,3.1630123901221335e-05,1.000278140308339e-05,1
0.9482868576328838,0.8574673267328957,0.6734483741025955,0.4223168408862714,0.20310818457146448,0.07812457125225636,0.026698751867059483,0.00870122421084282,0.002796057867578008,0.0008960765121229002,0.00028583244076291463,9.135344978208386e-05,2.9201664090221393e-05,9.338777709749887e-06,2
0.9468241739688772,0.8464402659632957,0.6415870319883621,0.3829116594709779,0.17705966846102056,0.06734260162201154,0.02299985771799593,0.007548708858696866,0.0024449944487688327,0.0007905646453926927,0.00025433640836056495,8.206745972974814e-05,2.6503794954755574e-05,8.569199947357942e-06,4
0.9452569253468102,0.8347249479249955,0.6084719328896484,0.3482977141768518,0.15640425505978522,0.05873555643014248,0.020108408904426004,0.00664525801030052,0.0021704250475694797,0.0007090473081019813,0.0002305957341395275,7.509985179017373e-05,2.4431911196338238e-05,7.977334816721823e-06,8
0.9436343995722892,0.8199072651037413,0.5727540238594292,0.3156074416115604,0.13757428594691334,0.05132445270919935,0.017654575669449012,0.005929444495114215,0.0019661380432827048,0.0006493228676243013,0.0002133058935009094,7.00657682762641e-05,2.2973635547847492e-05,7.5561759569549985e-06,16
0.9419392367963522,0.8051024700549192,0.5382051746708457,0.2861093166948235,0.1226975065373534,0.045848229066788836,0.01590490209009049,0.005394433880807193,0.0018091327376680323,0.0006041851172999522,0.00020034812136677206,6.639535751563368e-05,2.190062930672792e-05,7.246964732962607e-06,32
0.9403537470846502,0.7912681757380161,0.5147995749769467,0.2703793409961482,0.11500120154919992,0.04300207226740632,0.015010060714443543,0.005117222314356463,0.0017260039492341306,0.0005796643650800294,0.00019309790669522081,6.406357756844412e-05,2.1206001362151582e-05,7.042524826945731e-06,64
0.935911217281086,0.7728588736108303,0.4943712980541786,0.25802328837555977,0.11031414320554876,0.041371766826543706,0.014561889183761022,0.005008545041833268,0.0017033105569785214,0.0005739852431229449,0.000191229482454602,6.360034691221884e-05,2.1070716964771145e-05,6.998491576430818e-06,128
0.9317320257317884,0.7557902869886679,0.4850973250178672,0.2589102155561907,0.11255586352838476,0.04262395538651617,0.014960592875424918,0.00511379670095456,0.001730597489014936,0.0005815102802425115,0.00019357381557702814,6.417843640728091e-05,2.1198529633313158e-05,7.038595016978895e-06,256


==> csv/components_quadriga.csv <==
snr_-15,snr_-10,snr_-5,snr_0,snr_5,snr_10,snr_15,snr_20,snr_25,snr_30,snr_35,snr_40,snr_45,snr_50,components
0.9681519489470336,0.8903045732361125,0.7133908756247812,0.4453619937285139,0.2095489928496817,0.08002864466616794,0.02774343905209265,0.009300549718423664,0.003059267247462797,0.000989162982400312,0.00031485410510319827,9.988575708828318e-05,3.161834237892281e-05,1.0001676047016346e-05,1
0.9599562835997164,0.8263556579071949,0.5827905539613205,0.3177350739255838,0.1411158654276648,0.05728512781854118,0.0223820727590287,0.008313471699122417,0.0029134041425275827,0.0009710646819834931,0.00031290641759015744,9.968217503136237e-05,3.159920105013969e-05,9.999477392729006e-06,2
0.9477279079544242,0.7362970541550385,0.43464162426352493,0.21905036868963196,0.10227243782761747,0.04690838477978123,0.02029553275318052,0.007971704437726455,0.002864100678942834,0.0009648362595308807,0.0003122204826773218,9.96120816177185e-05,3.159128513507206e-05,9.998623781029684e-06,4
0.9256142286966634,0.6295308045107884,0.32846115564640954,0.16580257912759028,0.08482095674376149,0.04259126873418002,0.01933497067944616,0.007759510111860081,0.002816559406543773,0.0009557185129545373,0.0003108193960198993,9.945731501391473e-05,3.157301170276925e-05,9.996615990771097e-06,8
0.9037218330307228,0.5554502184837293,0.27370083696805425,0.14213850362498776,0.07645055879882387,0.03999387605445815,0.018424125212215637,0.00749736460890978,0.002757052540615076,0.0009437996801089564,0.00030898910593698186,9.923231037675608e-05,3.155003423705737e-05,9.994284892921499e-06,16
0.8627712119491567,0.4778965371676204,0.23489198432983255,0.12776822221564751,0.07156729226133844,0.03782996854683687,0.017772908976402255,0.007355924406454719,0.002731919561801048,0.0009397558828596174,0.0003085925801590209,9.918735177386096e-05,3.154635612491241e-05,9.993681070391474e-06,32
0.8349305174564629,0.4250275755958156,0.2064635144849022,0.11630582580419385,0.06826409609526972,0.037045778936318836,0.017616565486607148,0.007307415892114018,0.0027193486528906373,0.000937847976029359,0.0003082951511727136,9.913853158518588e-05,3.154073049591275e-05,9.99267506119423e-06,64
0.8203872757775303,0.3884724316074823,0.186254941789909,0.1095548547762142,0.06754642295076581,0.037075776551479415,0.01761229999922024,0.007324351927029133,0.0027275648005276763,0.0009389529047695813,0.0003084202357894554,9.91555371657553e-05,3.1541250188430576e-05,9.993223761537293e-06,128
0.80151236264645,0.3585725930383145,0.1670644093601002,0.10197112491786277,0.06688339804989661,0.03864656617089311,0.01845679534908557,0.007600140052793359,0.0027832893012044693,0.0009461561430686307,0.0003089540977185081,9.917809484335012e-05,3.1535151300961176e-05,9.992162664460406e-06,256


==> csv/paths_table.csv <==
clusters,SNR,Ki,Kii,Kiii,Kiiii,Kiiiii,Kiiiiii,Kiiiiiii,Kiiiiiiii,Kiiiiiiiii
1,-10,8.60e-1,8.04e-1,7.66e-1,7.34e-1,6.25e-1,5.31e-1,4.62e-1,4.41e-1,4.37e-1
1,0,4.61e-1,3.20e-1,2.50e-1,2.11e-1,1.31e-1,9.49e-2,7.70e-2,7.12e-2,7.01e-2
1,10,8.91e-2,5.05e-2,3.62e-2,3.02e-2,1.81e-2,1.37e-2,1.16e-2,1.10e-2,1.08e-2
1,20,9.86e-3,5.74e-3,4.10e-3,3.55e-3,2.22e-3,1.76e-3,1.55e-3,1.48e-3,1.46e-3
1,30,1.00e-3,6.22e-4,4.50e-4,4.04e-4,2.61e-4,2.15e-4,1.93e-4,1.87e-4,1.85e-4
3,-10,8.68e-1,8.57e-1,8.50e-1,8.46e-1,8.35e-1,8.18e-1,8.06e-1,7.91e-1,7.73e-1
3,0,4.64e-1,4.22e-1,3.99e-1,3.83e-1,3.48e-1,3.17e-1,2.88e-1,2.70e-1,2.58e-1
3,10,8.92e-2,7.81e-2,7.15e-2,6.74e-2,5.88e-2,5.16e-2,4.59e-2,4.32e-2,4.14e-2
3,20,9.86e-3,8.70e-3,8.00e-3,7.55e-3,6.65e-3,5.95e-3,5.39e-3,5.14e-3,5.01e-3
3,30,1.00e-3,8.96e-4,8.33e-4,7.90e-4,7.09e-4,6.51e-4,6.02e-4,5.81e-4,5.74e-4


==> csv/quadriga_K.csv <==
K,SNR,nMSE
1,-10,0.8903045732361125
1,0,0.445361993728514
1,10,0.0800286446661679
1,20,0.0093005497184236
2,-10,0.826355657907195
2,0,0.3177350739255838
2,10,0.0572851278185411
2,20,0.0083134716991224
4,-10,0.7362969914143789
4,0,0.2190503833159729
4,10,0.0469083849349018
4,20,0.0079717044025469
8,-10,0.6295308045107884
8,0,0.1658025791275902
8,10,0.04259126873418
8,20,0.00775951011186
16,-10,0.5554502184837293
16,0,0.1421385036249877
16,10,0.0399938760544581
16,20,0.0074973646089097
32,-10,0.4778965371676208
32,0,0.1277682222156475
32,10,0.0378299685468368
32,20,0.0073559244064547
64,-10,0.4250275755958153
64,0,0.1163058258041936
64,10,0.0370457789363187
64,20,0.007307415892114
128,-10,0.3884724316074844
128,0,0.1095548547762139
128,10,0.0370757765514792
128,20,0.0073243519270289


==> csv/quadriga_snr.csv <==
K,SNR,nMSE
1,-10,0.8903045732361125
1,0,0.445361993728514
1,10,0.0800286446661679
1,20,0.0093005497184236
2,-10,0.826355657907195
2,0,0.3177350739255838
2,10,0.0572851278185411
2,20,0.0083134716991224
3,-10,0.7813672811884472
3,0,0.2621297428677464
3,10,0.0527509846392818
3,20,0.0084250094007159
4,-10,0.7362969914143789
4,0,0.2190503833159729
4,10,0.0469083849349018
4,20,0.0079717044025469
8,-10,0.6295308045107884
8,0,0.1658025791275902
8,10,0.04259126873418
8,20,0.00775951011186
16,-10,0.5554502184837293
16,0,0.1421385036249877
16,10,0.0399938760544581
16,20,0.0074973646089097
32,-10,0.4778965371676208
32,0,0.1277682222156475
32,10,0.0378299685468368
32,20,0.0073559244064547
64,-10,0.4250275755958153
64,0,0.1163058258041936
64,10,0.0370457789363187
64,20,0.007307415892114
128,-10,0.3884724316074844
128,0,0.1095548547762139
128,10,0.0370757765514792
128,20,0.0073243519270289


==> csv/sim_1_to_5_different_nantennas.csv <==
antennas,gm_diag.converged,gm_full.converged,global cov,genie lmmse,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,omp,ls
16,True,True,0.08899983830268782,0.015349786376953126,0.02765670838312489,0.027676071275816404,0.01668005197128289,0.016729505154118723,0.038946452346440265,0.0617696910476334,0.09954625525528497
32,True,True,0.08951632754688964,0.012732238006591796,0.02276983910734219,0.02277802848473598,0.013203896010556581,0.013206521332712695,0.034955826429241395,0.13144529585081233,0.10033675436426318
64,True,True,0.08921531363531487,0.011333554077148438,0.019656643351698887,0.019658481779395335,0.011575289032043525,0.011575540951738565,0.03271987554063992,0.25150969261171585,0.0999799370077559
96,True,True,0.08907022425976006,0.010825751749674479,0.01853319031686642,0.018534389724350255,0.011017345646409247,0.011017255750178928,0.031891119668281405,0.3310369171822201,0.10009362537703137
128,True,False,0.08911836540181639,0.010584883880615235,0.01799752245737706,0.017998342617227957,0.010830950563911129,0.010831106199277338,0.03147696673897825,0.3957648816439473,0.10008491408135065


==> csv/sim_4_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,True,0.967653107241939,0.9560139184552258,1.1328275652923039,0.9554122022730437,1.1999285801664186,7.407815288136649,31.60831747782523
-10,True,True,0.8892041711944805,0.7485907809218956,0.8097622868490477,0.7358864726086762,0.8308437929720353,2.4650101407016636,9.977431669601462
-5,True,True,0.7135896899173795,0.3369288760903072,0.3379864731033498,0.31119427018951284,0.31123715800346813,0.8343282197550892,3.1568327890716534
0,True,True,0.4479500273700508,0.15154277118929138,0.15158147194593652,0.13269243670262545,0.13230951814564826,0.29380005119719194,1.0023689934863083
5,True,True,0.21089588866297157,0.08104641931832127,0.08105365628692958,0.0702723601522386,0.07030932057093997,0.11025269191340283,0.31645179729154826
10,True,True,0.08106614487888697,0.04220027356403217,0.04220182439479558,0.03622580555883381,0.03622950537359983,0.046573241874976475,0.0998302497077251
15,True,True,0.02820759716795127,0.019356271448649404,0.019356364248939183,0.016698009804974538,0.01669816494503133,0.022468932666327907,0.03158457482656411
20,True,True,0.00941511729477957,0.007837902865293796,0.007837905550157457,0.006899629570794978,0.006899639167317171,0.012675463330668348,0.00998859076875534
25,True,True,0.0030947383408084575,0.00285060900220819,0.0028506091979262206,0.0026027896212178943,0.0026027900746300302,0.00860233313920255,0.0031747197960493314
30,True,True,0.0009905632272841722,0.0009606120990143168,0.0009606121088111032,0.0009097145011998902,0.0009097145252688459,0.007054106222574633,0.000999742370420427
35,True,True,0.0003155582892354128,0.00031208605636254874,0.0003120860538091073,0.000304013758742789,0.0003040137683786579,0.006494668743373143,0.00031658830668664995
40,True,True,0.00010014343254306254,9.976614039771103e-05,9.97661404436315e-05,9.86579326797208e-05,9.865793335389713e-05,0.006280414800059954,0.00010024049568068517
45,True,True,3.178272646982122e-05,3.174792870975862e-05,3.174792870662341e-05,3.161440448251208e-05,3.161440441987892e-05,0.006221970708661863,3.179108478290287e-05
50,True,True,9.992029532011738e-06,9.988324287014832e-06,9.988324286107624e-06,9.97549996486202e-06,9.975499972249908e-06,0.00620209093604805,9.993171558191368e-06


==> csv/sim_55_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,genie lmmse,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,False,0.9418897957273382,0.53521064453125,0.88505042783312,0.9345163840130785,0.8257560533354555,0.8999959886487789,7.341920641780911,31.56214148873513
-10,True,False,0.860212271760203,0.3137527587890625,0.5707718484713442,0.5946496345544541,0.4369714087666158,0.45254428994959633,2.408613955506715,9.994785855596902
-5,True,False,0.6981690137391533,0.1543800048828125,0.2541490638720376,0.2559425655526581,0.16735681005560465,0.1678551936453696,0.804454642601987,3.1613553220858126
0,True,False,0.4607560017665277,0.06740133666992187,0.10869797905986625,0.10880238409368151,0.07006183263741975,0.07006450813371505,0.2714145753341636,1.001294112464329
5,True,False,0.2289397508871312,0.02734051513671875,0.04445214451917443,0.0444649094182173,0.02813080646409073,0.028130871502329985,0.0922658660339328,0.3167895244398625
10,True,False,0.08911836540467102,0.010584883880615235,0.01799752245738012,0.01799834261723105,0.010830021125598045,0.010830016238841512,0.03147696673897825,0.10008491408135065
15,True,False,0.03042618729855385,0.003964260864257813,0.007411274448993005,0.007411287192843233,0.0040383111383394754,0.004038321238481571,0.010798593458550634,0.031624224621819026
20,True,False,0.00986268831871731,0.001441252326965332,0.003129237246577128,0.0031292379254622762,0.0014648521883469695,0.0014648522610256234,0.00373923973761977,0.009983199685017718
25,True,False,0.0031458289155832284,0.0005155357837677002,0.0013544009191590405,0.0013544009192205104,0.0005233985418030239,0.0005233987488879834,0.0013077219236962007,0.003157950790198424
30,True,False,0.0009996683383773667,0.00018265438079833983,0.0005811119176528122,0.0005811119176528128,0.00018509972236061846,0.0001850998915803812,0.00046938057629633805,0.0010008995582114358
35,True,False,0.00031596103400334633,6.367990970611572e-05,0.00023326045527847342,0.00023326045527847375,6.447514484580535e-05,6.44751821823282e-05,0.00017380889984545185,0.00031609156513623014
40,True,False,0.00010000291455733383,2.205071747303009e-05,8.642937395204821e-05,8.642937395204833e-05,2.232687524820342e-05,2.2326882572473887e-05,6.927978250457422e-05,0.00010001603116923805
45,True,False,3.162996697836599e-05,7.586027681827545e-06,2.9810292872543004e-05,2.981029287254301e-05,7.74436813557909e-06,7.744370184091435e-06,3.130877994940276e-05,3.16313523611296e-05
50,True,False,1.0002723197178008e-05,2.58331298828125e-06,9.790170159117343e-06,9.790170159117307e-06,2.804661540477731e-06,2.8046616199486123e-06,1.7272574123519705e-05,1.000290291725147e-05


==> csv/sim_56_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,genie lmmse,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,True,0.9498573757064669,0.70330966796875,0.9419950584313201,0.9495469957944224,0.9359112172810861,0.9436388568559337,7.40635980851199,31.56214148873513
-10,True,True,0.8678403950896049,0.484354248046875,0.7939681617005923,0.7974316045101988,0.7728588736108303,0.7774143886804253,2.4748268593792315,9.994785855596902
-5,True,True,0.7046652714278304,0.27409365234375,0.5019709964579033,0.5079023707334269,0.4943712980541786,0.49774542929193877,0.8645892366179091,3.1613553220858126
0,True,True,0.46365143943923004,0.13262255859375,0.25522543538042153,0.2556153584918027,0.25802328837555977,0.25812826696209307,0.3129267215936001,1.001294112464329
5,True,True,0.2297129249037083,0.0574645751953125,0.1100012151193175,0.11001103882837283,0.11031414320554875,0.11031524225881265,0.11588991571328075,0.3167895244398625
10,True,True,0.08920280519490319,0.02306929931640625,0.04371775574098337,0.04371797840580827,0.041371766826543706,0.04137177373035367,0.0433039326320042,0.10008491408135065
15,True,True,0.030429069077512166,0.008731442260742187,0.01709754201425105,0.017097545005421044,0.014561889183761022,0.01456188927566771,0.01629608418508443,0.03162422462181902
20,True,True,0.00986420475997754,0.003212273406982422,0.006629461161931529,0.0066294611847993335,0.005008545041833268,0.005008545041849345,0.0062108092387246185,0.009983199685017718
25,True,True,0.003146120357595374,0.0011537179946899414,0.002472512219669222,0.0024725122197088714,0.0017033105569785214,0.0017033105569785217,0.0024136043410142105,0.003157950790198424
30,True,True,0.0009996347597597641,0.00040707073211669923,0.0008773922538890007,0.0008773922538895196,0.0005739852431229449,0.0005739852431229453,0.0009698321457732353,0.0010008995582114358
35,True,True,0.0003159543582638286,0.00014069644212722778,0.0002974526624205347,0.000297452662420911,0.000191229482454602,0.00019122948245460202,0.00042016098745795654,0.0003160915651362302
40,True,True,0.00010000472328099517,4.84063446521759e-05,9.763634921639365e-05,9.763634921634517e-05,6.360034691221883e-05,6.360034691221881e-05,0.0002056706534986415,0.00010001603116923807
45,True,True,3.163013285143226e-05,1.6439656913280486e-05,3.136861357002637e-05,3.136861357004891e-05,2.1070716964771142e-05,2.1070716964771193e-05,0.00012264749317133293,3.16313523611296e-05
50,True,True,1.0002784914789731e-05,5.533408373594284e-06,9.97558090235173e-06,9.97558090235596e-06,6.998491576430818e-06,6.998491576430826e-06,9.032977382124841e-05,1.000290291725147e-05


==> csv/sim_74_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,True,0.9681967938122421,0.8789817916404343,0.9425402390701229,0.8203872757775303,0.8631968733891796,7.345514088368845,31.56214148873513
-10,True,True,0.890391339004043,0.49121604203951647,0.49970657128409923,0.3884724316074823,0.3896620992466623,2.3966631407621986,9.9947858555969
-5,True,True,0.7135286227045513,0.23431044109757826,0.23443120283898092,0.186254941789909,0.18624486066954207,0.8020428941614863,3.1613553220858126
0,True,True,0.4454861272856604,0.12829828056794268,0.1283137756679239,0.10955485477621421,0.10955510473191699,0.2802943604024733,1.001294112464329
5,True,True,0.20963372764835767,0.07250318442011464,0.07250402361555518,0.06754642295076581,0.06754642307274182,0.10632124618687992,0.3167895244398625
10,True,True,0.08008958252461877,0.03857656452062595,0.03857657879699437,0.03707577655147941,0.03707577671575652,0.04573828677565209,0.10008491408135065
15,True,True,0.027772984702193703,0.01816574009295638,0.018165741699952595,0.01761229999922024,0.017612299998561683,0.0230101105899261,0.03162422462181902
20,True,True,0.009310237916596412,0.007513631002251809,0.007513631073729357,0.007324351927029133,0.0073243519270348246,0.01385282377117266,0.009983199685017718
25,True,True,0.003061406617287921,0.002785850266510481,0.0027858502666737316,0.002727564800527676,0.0027275648005276776,0.010096717207268341,0.003157950790198424
30,True,True,0.0009895245106958683,0.0009532019924194446,0.0009532019924547561,0.0009389529047695811,0.000938952904769876,0.008686747849907955,0.0010008995582114358
35,True,True,0.000314890656643991,0.0003107629061483699,0.0003107629061278037,0.00030842023578945546,0.00030842023578945345,0.008162887961664183,0.0003160915651362302
40,True,True,9.98895155422052e-05,9.94625316959623e-05,9.946253169790487e-05,9.91555371657553e-05,9.915553716575535e-05,0.007989679245859518,0.00010001603116923807
45,True,True,3.161864736423669e-05,3.1576575543932104e-05,3.15765755444719e-05,3.154125018843058e-05,3.1541250188430616e-05,0.007935887233425233,3.16313523611296e-05
50,True,True,1.000174506601063e-05,9.996748025867556e-06,9.996748025872703e-06,9.993223761537291e-06,9.9932237615373e-06,0.007913492356742765,1.0002902917251471e-05


==> csv/sim_7_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,genie lmmse,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,True,0.9497294873262896,0.62825791015625,0.9361587284792305,1.0670884493807002,0.9270674981026117,1.176500203939888,7.4133155320878314,31.60831747782523
-10,True,True,0.8706556583266505,0.3727710205078125,0.7291025655305456,0.8242379779701372,0.6789376834868661,0.8289329206324454,2.4586964835849203,9.977431669601462
-5,True,True,0.7092378886393885,0.18483670654296874,0.351747321471911,0.38001442604975166,0.28797724544190473,0.3225181745855734,0.8323462588922231,3.1568327890716534
0,True,True,0.4661352980555792,0.08104917602539062,0.13502094634391448,0.13767828984365105,0.0973663104386123,0.10020508809615747,0.28632201372979893,1.0023689934863083
5,True,True,0.23044837973671223,0.032915032958984375,0.05379145203495416,0.05392603068574299,0.035427587458812186,0.03556301277444338,0.0996404896467173,0.31645179729154826
10,True,True,0.08906955726420729,0.012738714599609374,0.022517144668426577,0.022523448524939097,0.013227914963389069,0.013236793867656556,0.034840297212924316,0.0998302497077251
15,True,True,0.030422930347806004,0.0047455352783203125,0.009818203289494211,0.009818341281880296,0.004866952906840209,0.004867517001154367,0.01242280044869238,0.03158457482656411
20,True,True,0.009872100265486088,0.0017460180282592773,0.004375444731240897,0.004375445373780943,0.0017799476321952814,0.0017799829398180915,0.004549871754190187,0.00998859076875534
25,True,True,0.003162371284383633,0.0006228381633758545,0.0018968531347858296,0.0018968531353806784,0.0006326686443475499,0.0006326647817691474,0.0017280857159187968,0.0031747197960493314
30,True,True,0.0009985345733695586,0.0002191187620162964,0.0007541855315152987,0.0007541855315153015,0.00022149256722260265,0.0002214930506708767,0.00069517898693059,0.000999742370420427
35,True,True,0.0003164610953208982,7.715207934379577e-05,0.0002767599171729649,0.0002767599171729649,7.788970678811218e-05,7.788968370141783e-05,0.0003166476279954955,0.00031658830668664995
40,True,True,0.00010022222680385379,2.6593777537345887e-05,9.465857231453035e-05,9.465857231453035e-05,2.68587350270584e-05,2.685873580859387e-05,0.00017629177208627674,0.00010024049568068514
45,True,True,3.178959366870398e-05,9.194272756576538e-06,3.110554132108121e-05,3.110554132108121e-05,9.343654230073333e-06,9.343651736810128e-06,0.0001228565362089242,3.179108478290287e-05
50,True,True,9.993135528433988e-06,3.1217161566019057e-06,9.914887098237855e-06,9.914887098237858e-06,3.3253393007190996e-06,3.325338740496569e-06,0.00010451290960408188,9.993171558191368e-06


==> csv/sim_8_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,genie lmmse,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,True,0.9453014301736014,0.774627734375,0.9439042489347977,0.9662059625741536,0.9426878286000115,0.9590233395914444,7.444935474943865,31.60831747782523
-10,True,True,0.8654293055403747,0.550095947265625,0.8422522614067368,0.863639907236723,0.830968853997513,0.8504063647536321,2.5235085873683043,9.977431669601462
-5,True,True,0.7043747465209893,0.3200245849609375,0.5888024069955663,0.6070298195553916,0.5608242675300456,0.5787282078363335,0.9038547458338031,3.1568327890716534
0,True,True,0.46304490363674633,0.15599420166015626,0.30484153355397464,0.3114736625946796,0.27998874708265364,0.2852486327257816,0.3388461521645771,1.0023689934863083
5,True,True,0.22947237457252573,0.06741060180664063,0.13264141468731747,0.1332131950551843,0.11590941020947192,0.11621493117055463,0.12984738685496916,0.31645179729154826
10,True,True,0.08897317048868945,0.0269709228515625,0.053557197715347865,0.053581532389730055,0.0429813654369553,0.04299247932431022,0.05035383388309467,0.0998302497077251
15,True,True,0.030427015844070957,0.010259111785888671,0.020781898949870828,0.020782837584627022,0.015278467728176636,0.015278701250170971,0.01985701025122793,0.03158457482656411
20,True,True,0.009865297235682568,0.003743674850463867,0.007687523051978516,0.007687542658685994,0.005258715904529868,0.005258721147681092,0.008076338972949109,0.00998859076875534
25,True,True,0.0031618116087430144,0.0013478421211242677,0.002744110287521639,0.002744111505148682,0.0018000455104146837,0.0018000468101966437,0.003535904260958101,0.0031747197960493314
30,True,True,0.000998553566458429,0.00046975741386413573,0.0009321203254003846,0.0009321204400703994,0.0006034421791179289,0.0006034422024068357,0.0017536268705402342,0.000999742370420427
35,True,True,0.0003164486976884846,0.00016232912540435792,0.0003079178758056871,0.00030791788397890754,0.0002026455327578274,0.0002026455329316179,0.0010507916097539656,0.00031658830668664995
40,True,True,0.000100229786188631,5.536962747573853e-05,9.926581322654462e-05,9.926581272372518e-05,6.736112124459693e-05,6.736112135106817e-05,0.0007750133002432521,0.00010024049568068517
45,True,True,3.178970720534458e-05,1.8757885694503785e-05,3.168204352214879e-05,3.16820434027882e-05,2.2359365215355663e-05,2.235936521539627e-05,0.0006682058667325847,3.179108478290286e-05
50,True,True,9.99309170511883e-06,6.265439838171005e-06,9.98252830021089e-06,9.982528277620772e-06,7.381315824960091e-06,7.381315824976182e-06,0.0006245588002136871,9.993171558191368e-06


==> csvdat/CAE_chEst/2021-07-19_16-07-10_carrier=24_symbols=14_pilots=50_epochs=10_cluster=8_v=3kmh.csv <==
SNR,MMSE_rand,mmse_full,MMSE_block
-15.0,0.49673367016205044,0.1622831462583074,0.4893854069857581
-10.0,0.26583278341788014,0.07042965055915856,0.2643461841744567
-5.0,0.12570211105825774,0.029664999551980868,0.12057190736269571
0.0,0.055371542434369724,0.012275337487160594,0.052086262638921556
5.0,0.023904486652317522,0.0052072826302759475,0.021886623847057484
10.0,0.010588455170378167,0.0022694150343596903,0.009374315353848006
15.0,0.004876465192575767,0.001013792232893892,0.004261485591033291
20.0,0.002356206965458102,0.00047002019273329225,0.0020235927326742393
25.0,0.0012048646956495266,0.00023851374914896653,0.0009672842430310895
30.0,0.0007275589397513479,0.00013375049642398338,0.0004618206137693995
35.0,,,0.00019991788445553667
40.0,,,0.00010707316803855274

==> csvdat/CAE_chEst/2021-07-19_17-38-12_carrier=24_symbols=14_pilots=50_epochs=10_cluster=8_v=3kmh.csv <==
SNR,MMSE_rand,mmse_full,MMSE_block
-15.0,0.5006533007641472,0.16199412570484112,0.4989111778491508
-10.0,0.2646648564877038,0.07074213536014723,0.2612043896893455
-5.0,0.1221042157148244,0.02931453550820583,0.12098664162197105
0.0,0.05283912100519476,0.012460469072545284,0.052150138902016786
5.0,0.022408260747589816,0.005250526302193519,0.02199294084375631
10.0,0.00966681091876502,0.0022811817473485686,0.009466699512677463
15.0,0.00426039720537926,0.0010097856275566787,0.004258126302801429
20.0,0.0019436359912583068,0.0004701271598390872,0.0020331540505207123
25.0,0.0009138760512262064,0.000239187578111952,0.0009679685794248455
30.0,0.0004523870284350549,0.00013396589840306938,0.0004614969172261435


==> csvdat/CAE_chEst/2021-07-19_18-24-42_carrier=24_symbols=14_pilots=50_epochs=100_cluster=8_v=3kmh.csv <==
SNR,MMSE_comb
-15.0,0.5041666329775916
-10.0,0.28640664100666346
-5.0,0.1406120123564443
0.0,0.06670734713534436
5.0,0.03194085868173954
10.0,0.01697764657733951
15.0,0.010901793508222095
20.0,0.008492472906092547
25.0,0.0076965429605169
30.0,0.007433437538047138


==> csvdat/CAE_chEst/2021-07-20_03-41-16_carrier=24_symbols=14_pilots=50_epochs=100_cluster=8_v=3kmh.csv <==
SNR,CAE
-15.0,0.5320665640907221
-10.0,0.26503805278710246
-5.0,0.11320563691170693
0.0,0.04632237942519172
5.0,0.02170254721798339
10.0,0.012122614100540363
15.0,0.00807890526222392
20.0,0.0050814891183544875
25.0,0.0058955982534213735
30.0,0.00507576848732075


==> csvdat/CAE_chEst/2021-07-20_09-57-53_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=3kmh.csv <==
SNR,MMSE_lattice
5.0,0.021217901568595297
10.0,0.008905300310052107
15.0,0.003832080142974124
20.0,0.0017577280726077196
25.0,0.0008790324063608305
30.0,0.0005311161247932415


==> csvdat/CAE_chEst/2021-07-21_11-59-37_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh.csv <==
SNR,mmse_full,MMSE_block,gmm_from_y_block
-15.0,0.3621384031682822,0.8359227826267535,0.8408962183969464
-10.0,0.17998238502983702,0.7167547868112712,0.7169636122722796
-5.0,0.0798413698239238,0.6065901055740408,0.5942455767308615
0.0,0.03385128904752632,0.5085602832633085,0.49674755482295435
5.0,0.014547186073863183,0.43965432427078543,0.4404740615203248
10.0,0.006458225317849643,0.40553880835812384,0.40732850374308066
15.0,0.002928565664686806,0.39159730868888454,0.39633138346258895
20.0,0.001362085808753236,0.3880175939279293,0.39100641695151045
25.0,0.0006684229277915075,0.38743858717637,0.3902964082488941
30.0,0.0003594979210990073,0.3886478935426949,0.39131544075335606


==> csvdat/CAE_chEst/2021-07-21_13-17-48_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh.csv <==
SNR,MMSE_comb,gmm_from_y_comb
-15.0,0.7643823091131304,0.7803547222168168
-10.0,0.533335843758256,0.5377348530990219
-5.0,0.29943868717146427,0.2726964180092928
0.0,0.15016114172947043,0.12132681674912774
5.0,0.06963847828231629,0.055379549193918826
10.0,0.031595029406708774,0.025624491158643056
15.0,0.015331624444475604,0.012111524561577715
20.0,0.008513173776883137,0.006512834180282378
25.0,0.0057794612690662585,0.004375621047910888
30.0,0.004822088843260379,0.0035349270545390146


==> csvdat/CAE_chEst/2021-07-21_13-34-36_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh.csv <==
SNR,MMSE_lattice,gmm_from_y_lattice
-15.0,0.7811473786231282,0.789437078579177
-10.0,0.5469948243356769,0.5446739663340646
-5.0,0.30732797373258963,0.2784457343090018
0.0,0.14602388400165894,0.12051444342537589
5.0,0.06561982481642896,0.05416232909095985
10.0,0.03128966290699248,0.026166333895938143
15.0,0.017439537754290524,0.014341993863894186
20.0,0.01189103410095057,0.009906448533319638
25.0,0.009564634897529,0.008192082049643987
30.0,0.008571148399893253,0.007655141549630127


==> csvdat/CAE_chEst/2021-07-21_14-17-18_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh.csv <==
SNR,gmm_from_y_comb
-15.0,0.7642230407427817
-10.0,0.5083822495846723
-5.0,0.2617397100286354
0.0,0.1162187028120617
5.0,0.053264344658279235
10.0,0.025029814068709355
15.0,0.01189012916477846
20.0,0.006384153134707851
25.0,0.00427954721514415
30.0,0.0034787340789844672


==> csvdat/CAE_chEst/2021-07-21_22-09-30_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh.csv <==
SNR,CAE
5.0,0.0393141996937254
10.0,0.02049167909350237
15.0,0.013774818272116972
20.0,0.009398752955927988
25.0,0.007522934877451858
30.0,0.006796805973655099


==> csvdat/CAE_chEst/2021-07-21_22-09-30_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh_rsparams.csv <==
n_layers,3
n_neurons,214
leaky_relu,0.1934389038371006
lr,0.00045969628681232405
batch_size,182
dropout,0.06094615246892759
n_epochs,294


==> csvdat/CAE_chEst/2021-07-22_18-57-58_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh_diff.csv <==
SNR,mmse_full,MMSE_comb,gmm_from_y_,gmm_from_y_comb
-15.0,0.30936268762378405,0.7026108592477811,1.2098278028488878,0.6880088038288675
-10.0,0.15127395581590597,0.46355499152041213,0.9426148438883499,0.4126466974373647
-5.0,0.0670181998231576,0.25671829845583233,0.8083616513155413,0.2048847196387104
0.0,0.02793399479826174,0.1265159520901594,0.7603782432584923,0.09600552100167593


==> csvdat/CAE_chEst/2021-07-22_20-10-34_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh.csv <==
SNR,CAE
-15.0,0.7524254305770516
-10.0,0.41387226032306274
-5.0,0.1726336476442743
0.0,0.07687452571390054
5.0,0.04069331201661573
10.0,0.018563914789688364
15.0,0.008776742008292806
20.0,0.004778041207271201
25.0,0.002663601342012706
30.0,0.0021056061423964092

==> csvdat/CAE_chEst/2021-07-23_07-00-52_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh.csv <==
SNR,CAE
0.0,0.09056109546087544
5.0,0.04069331201661573
10.0,0.018563914789688364
15.0,0.008776742008292806
20.0,0.004778041207271201
25.0,0.002663601342012706
30.0,0.0021056061423964092


==> csvdat/CAE_chEst/2021-07-23_09-19-53_carrier=24_symbols=14_pilots=50_epochs=1_300kmh_comb.csv <==
SNR,Genie_OMP
-15.0,1.0029733404286263
-10.0,0.9806112089682497
0.0,0.8610154608785696
5.0,0.8294793429793794
10.0,0.8093176832755965
15.0,0.7990639210743569
20.0,0.7977349069557361
25.0,0.7996809916498845
30.0,0.7960408225070712


==> csvdat/CAE_chEst/2021-07-23_09-36-51_carrier=24_symbols=14_pilots=50_epochs=1_lattice_300kmh.csv <==
SNR,Genie_OMP
-15.0,1.0024413635891802
-10.0,0.9412109391719607
0.0,0.6407682736115675
5.0,0.5975836670931648
10.0,0.5872307509364336
15.0,0.5827086296673918
20.0,0.5799975056787872
25.0,0.5798563820723427
30.0,0.580309207921466


==> csvdat/CAE_chEst/2021-07-23_14-41-03_carrier=24_symbols=14_pilots=50_epochs=100_lattice_3kmh.csv <==
SNR,Genie_OMP
-15.0,0.991016808067561
-10.0,0.884203990831281
0.0,0.5989280989640724
5.0,0.5406637671892327
10.0,0.5260928165673445
15.0,0.5179507330516835
20.0,0.5139775379355315
25.0,0.5131616733671324
30.0,0.5134893314478095


==> csvdat/CAE_chEst/2021-07-24_09-15-31_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=3kmh.csv <==
SNR,CAE,gmm_from_y_opt_block
-15.0,0.7257712153842907,0.48334154709198446
-10.0,0.45842747610262785,0.26349013633578616
-5.0,0.2124238534337315,0.12987772829886318
0.0,0.10483022141021571,0.06197295772306255
5.0,0.08413199846707121,0.03004160937583881
10.0,0.0756952546673959,0.01552282568122109
15.0,0.0913241973565151,0.008445981652423877
20.0,0.07286635250508759,0.004860939745811198
25.0,0.08241592243007269,0.002863413689826589
30.0,0.08366755838242215,0.0018508752219950557


==> csvdat/CAE_chEst/2021-07-24_11-07-07_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=300kmh_diff.csv <==
SNR,gmm_full,mmse_full,MMSE_comb,gmm_from_y_comb
-15.0,0.2513639050676579,0.3089214248384826,0.7021174115597126,0.6893022878161497
-10.0,0.12061515912167119,0.15212729142318626,0.4636962933046416,0.41281779455619394
-5.0,0.052425346716180085,0.06705518943632674,0.2554221617309858,0.20411100433076546
0.0,0.021511336877737774,0.027921169860295077,0.12605256816886246,0.0963816834055593
5.0,0.008578794442673952,0.01146879547433548,0.057573818851375455,0.04283311074663715
10.0,0.0033425743570518747,0.004775497906707726,0.025253624072949045,0.01876978941514931
15.0,0.0012811071801696646,0.0020145404487904527,0.011464590304331036,0.008443559550392653
20.0,0.00048589674341958597,0.0008606857588804752,0.00560904978893577,0.0040463706160302265
25.0,0.00018415770979005,0.00037345460870611617,0.0031916860937729243,0.002221047208176557
30.0,6.926812357270775e-05,0.00016599086556120558,0.002254102234610279,0.0014946250007052044


==> csvdat/CAE_chEst/2021-07-26_05-51-24_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=3kmh_diff.csv <==
SNR,CAE,gmm_from_y_opt_block
-15.0,0.5146533818815634,0.49137071870596327
-10.0,0.2526431159518628,0.2510078616720272
-5.0,0.10521587931937364,0.10745474284609495
0.0,0.04234044221478054,0.043123606336183624
5.0,0.017896516695976927,0.016832576603330103
10.0,0.007213618791648829,0.006482677253031045
15.0,0.003322021603838296,0.002477979956293365
20.0,0.0012941870410656323,0.0009693487306852766
25.0,0.000587230661681378,0.0003776304622723506
30.0,0.00025748206248330026,0.0001467805264822117
35.0,0.00011542261334190029,
40.0,5.304524140012944e-05,


==> csvdat/CAE_chEst/2021-07-26_09-30-46_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=3kmh.csv <==
SNR,MMSE_lattice
-15.0,0.4951066650876212
-10.0,0.26409244926311576
-5.0,0.12090850077017871
0.0,0.051219709303262036
5.0,0.021206006482638474
10.0,0.008856775977836838
15.0,0.003854400581804212
20.0,0.001760993357479203
25.0,0.0008806591516026969
30.0,0.0005308815814093209


==> csvdat/CAE_chEst/2021-09-03_22-31-32_carrier=24_symbols=14_pilots=50_epochs=100_cluster=64_v=300kmh_diff.csv <==
SNR,MMSE_lattice
-15.0,0.7055423883047854
-10.0,0.46391021881539246
-5.0,0.24839976917406353
0.0,0.11510837294192197
5.0,0.05031259524841632
10.0,0.021205716927955195
15.0,0.009512863458182837
20.0,0.00482405606757359
25.0,0.0029526522439314935
30.0,0.002182592161192252
35.0,0.0018740137693995945
40.0,0.0017474701700856585

==> csvdat/CAE_chEst/2021-09-04_03-27-19_carrier=24_symbols=14_pilots=50_epochs=100_cluster=64_v=300kmh_diff.csv <==
SNR,gmm_from_y_lattice
-15.0,0.6837960833313069
-10.0,0.3853097226312254
-5.0,0.1621500152128301
0.0,0.06771988078025458
5.0,0.02884892814144437
10.0,0.011891957786780694
15.0,0.004858118138844906
20.0,0.001998952044073522
25.0,0.0008929405379593786
30.0,0.00047326637707125125


==> csvdat/CAE_chEst/2021-09-04_08-23-21_carrier=24_symbols=14_pilots=50_epochs=100_cluster=128_v=300kmh_diff.csv <==
SNR,interp_rbf
-15.0,46.281078010368155
-10.0,14.659232844959261
-5.0,4.644383429833188
0.0,1.4769360933808926
5.0,0.47658475556159474
10.0,0.16060200283653403
15.0,0.06060974987439954
20.0,0.0289871436273277
25.0,0.01898716825442665
30.0,0.015814658002908107


==> csvdat/CAE_chEst/2021-09-04_08-27-44_carrier=24_symbols=14_pilots=50_epochs=100_cluster=8_v=300kmh_diff.csv <==
SNR,gmm_from_y_lattice
-15.0,0.6996298840879787
-10.0,0.42430699026391183
-5.0,0.20935603706467554
0.0,0.09240451659504396
5.0,0.038245875396739175
10.0,0.01539319542505066
15.0,0.006339476060869437
20.0,0.0027289321639654544
25.0,0.001395977934853316
30.0,0.0009294633513743752
35.0,0.0008578383201452721
40.0,0.0008683778500485765

==> csvdat/CAE_chEst/2021-09-04_12-51-56_carrier=24_symbols=14_pilots=50_epochs=100_cluster=128_v=300kmh_diff.csv <==
SNR,gmm_from_y_lattice
-15.0,0.6830212952483503
-10.0,0.3676215620735545
-5.0,0.1506499939906563
0.0,0.0626765315876728
5.0,0.02656675423405223
10.0,0.011002073065390994
15.0,0.004504911913048507
20.0,0.0018376319085926052
25.0,0.0008041809641956998
30.0,0.00039862377059944745
35.0,0.00024696224406767935
40.0,0.00019851069863327094

==> csvdat/CAE_chEst/2021-09-04_22-57-48_carrier=24_symbols=14_pilots=50_epochs=100_cluster=16_v=300kmh_diff.csv <==
SNR,CAE
-15.0,0.8611333299124594
-10.0,0.3746437969323214
-5.0,0.14177548319769007
0.0,0.055269552491214555
5.0,0.023398444846513957
10.0,0.009887083110616644
15.0,0.0044335656438008785
20.0,0.0020174331745291796
25.0,0.0009736642274795109
30.0,0.0005227087821234722
35.0,0.0003518013784753147
40.0,0.0002568142243792918

==> csvdat/CAE_chEst/2021-09-08_10-51-37_carrier=24_symbols=14_pilots=50_epochs=100_cluster=128_v=300kmh_diff.csv <==
SNR,channel_net_lattice
-15.0,0.580774957575506
-10.0,0.40218933166698884
-5.0,0.18179213727839344
0.0,0.06919244429770677
5.0,0.02806135567894754
10.0,0.01113128143967865
15.0,0.0044701190212345235
20.0,0.0016609994572802415
25.0,0.0006897246414879226
30.0,0.00036634211273443867
35.0,0.00020803075175848427
40.0,0.0001740126258642268

==> csvdat/CAE_chEst/2021-09-19_11-13-50_carrier=24_symbols=14_pilots=50_epochs=2_cluster=128_v=3kmh_diff.csv <==
SNR,interp_rbf_lattice
-15.0,46.35313962186718
-10.0,14.638889206493953
-5.0,4.63243640112781
0.0,1.469349552817105
5.0,0.46713067598381747
10.0,0.1510223494024527
15.0,0.05097764317343817
20.0,0.019299154239962812
25.0,0.009259304011226915
30.0,0.006093147661365456


==> csvdat/CNN_time_freq/2021-07-23_10-17-21_carrier=24_symbols=14_pilots=50_epochs=100_comb_300kmh.csv <==
SNR,CNN_single
-15.0,0.8859774546198869
-10.0,0.73419556322067
0.0,0.35685356004462615
5.0,0.2782388121578356
10.0,0.2433260062820042
15.0,0.234533796264949
20.0,0.21844023283628822
25.0,0.21659210265625878
30.0,0.21722452087891125


==> csvdat/CNN_time_freq/2021-07-23_10-17-34_carrier=24_symbols=14_pilots=50_epochs=100_lattice_300kmh.csv <==
SNR,CNN_single
-15.0,0.9034297910316401
-10.0,0.7653703509977707
0.0,0.3175576130489759
5.0,0.2262064881836182
10.0,0.1957240133985095
15.0,0.1468042265412361
20.0,0.1539133269839716
25.0,0.14732045630409957
30.0,0.1443537091040949


==> csvdat/CNN_time_freq/2021-07-26_08-29-37_carrier=24_symbols=14_pilots=50_epochs=100_block_3kmh.csv <==
SNR,CNN_single,Genie_OMP
-15.0,0.6568674445097366,1.0015394660758385
-10.0,0.39530508579724827,0.9669536647344014
0.0,0.1042126254940973,0.902036718474276
5.0,0.050793447460970906,0.8932109186692259
10.0,0.02571917732548967,0.88750519681724
15.0,0.011196168654143777,0.8875723630780015
20.0,0.006137389508200484,0.8859750156468095
25.0,0.004171816072118796,0.8857919786847345
30.0,0.003844216500470836,0.886794405181603


==> csvdat/ChannelNet/2021-07-19_15-00-35_carrier=24_symbols=14_pilots=50_v=3kmh_debug_mode=False_type=block.csv <==
SNR,channel_net
-15.0,0.43204827455486805
-5.0,0.10402149778491677
0.0,0.05345216534209816
5.0,0.01757396860693408
10.0,0.007120401902471732
15.0,0.0030959637548127294
20.0,0.0013561101415175097
30.0,0.00021719348645918448
35.0,0.00010140840897634398
40.0,5.49111814957228e-05

==> csvdat/ChannelNet/2021-07-21_08-27-02_carrier=24_symbols=14_pilots=50_v=3kmh_debug_mode=False_type=lattice.csv <==
SNR,channel_net
-15.0,0.40224727435382873
-5.0,0.10320408120165286
0.0,0.0434301310926479
5.0,0.017788383543664427
10.0,0.007203207992839099
15.0,0.0031495130033481183
20.0,0.0012990834972669545
30.0,0.0007221481192503194


==> csvdat/GMM/2021-07-21_11-15-39_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=3kmh.csv <==
SNR,gmm_from_y_lattice
-15.0,0.4998851586204177
-10.0,0.25721290186736717
-5.0,0.11007489343418776
0.0,0.043892720355321574
5.0,0.016989539653838426
10.0,0.006476403489811944
15.0,0.0025957523099010625
20.0,0.0011038970957104178
25.0,0.0005540990194360769
30.0,0.0003483911767463057


==> csvdat/GMM/2021-07-21_11-25-55_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=3kmh.csv <==
SNR,gmm_from_y_block
-15.0,0.5033893270532004
-10.0,0.25931856711203394
-5.0,0.11304365234455288
0.0,0.04492393175261076
5.0,0.01734141473362417
10.0,0.006894168870819256
15.0,0.0028882888497149687
20.0,0.0012692991619874098
25.0,0.0005338359154316161
30.0,0.000210977896900009
35.0,7.86555559852079e-05
40.0,2.972542944579829e-05

==> csvdat/GMM/2021-07-24_09-15-31_carrier=24_symbols=14_pilots=50_epochs=300_cluster=8_v=3kmh.csv <==
SNR,CAE,gmm_from_y_opt_block
-15.0,0.7257712153842907,0.48334154709198446
-10.0,0.45842747610262785,0.26349013633578616
-5.0,0.2124238534337315,0.12987772829886318
0.0,0.10483022141021571,0.06197295772306255
5.0,0.08413199846707121,0.03004160937583881
10.0,0.0756952546673959,0.01552282568122109
15.0,0.0913241973565151,0.008445981652423877
20.0,0.07286635250508759,0.004860939745811198
25.0,0.08241592243007269,0.002863413689826589
30.0,0.08366755838242215,0.0018508752219950557


==> csvdat/GMM/2021-09-21_06-16-52_carrier=24_symbols=14_pilots=50_epochs=2_cluster=128_v=3kmh_diff.csv <==
SNR,gmm_from_y_block
-15.0,0.45530781180016106
-10.0,0.21999443804678726
-5.0,0.09143641846731634
0.0,0.0358057383417089
5.0,0.014005598845805397
10.0,0.005658435162176667
15.0,0.00237299610651596
20.0,0.0010349753165921237
25.0,0.00041956417434555816
30.0,0.00016088402152467655
35.0,5.728808617225717e-05
40.0,2.1029261436213923e-05

==> csvdat/GMM/plot_comp/2021-10-21_17-04-21_carrier=24_symbols=14_pilots=50_epochs=2_v=3kmh_ntrain=100000_snr=20.csv <==
comp,gmm_from_y_block
1,0.0017761343624276367
8,0.0011954411171225528
16,0.0011280530948026765
32,0.0010999264902817974
64,0.0010679392176222307
128,0.0010465953953700438


==> csvdat/GMM/plot_comp/2021-10-21_17-04-21_carrier=24_symbols=14_pilots=50_epochs=2_v=3kmh_ntrain=10000_snr=20.csv <==
comp,gmm_from_y_block
1,0.001769125580964079
8,0.001253639845876093
16,0.0011781002703866188
32,0.0011726888119450748
64,0.0011604971571277953
128,0.0011929238113533014


==> csvdat/GMM/plot_comp/2021-10-21_17-04-21_carrier=24_symbols=14_pilots=50_epochs=2_v=3kmh_ntrain=200000_snr=20.csv <==
comp,gmm_from_y_block
1,0.0017593662296043755
8,0.0012040441480384936
16,0.0011255360936808637
32,0.0010795139556812204
64,0.0010474332155100204
128,0.001025757372053111


==> csvdat/GMM/plot_comp/2021-10-21_17-04-21_carrier=24_symbols=14_pilots=50_epochs=2_v=3kmh_ntrain=50000_snr=20.csv <==
comp,gmm_from_y_block
1,0.001798792753506945
8,0.0012098368330263713
16,0.0011270718759737077
32,0.0011012465259306492
64,0.0010780991056160783
128,0.0010691040995094428


==> csvdat/MIMO_GMM/2021-08-24_15-41-19_3paths_32BS_antennas_4MS_antennas_35AS_1epochs_100ebatch_20lbatchsize_4pilots.csv <==
SNR,Genie_OMP,Genie_Aided
-15.0,1.0054347216250628,0.9608285788134877
-10.0,0.9917497504088207,0.879980803725223
-5.0,0.8961176348256037,0.7024985275625438
0.0,0.6340087357001115,0.4419865983959482
5.0,0.32856815042655235,0.21320027460562255
10.0,0.13774157740248671,0.08450450500587899
15.0,0.050984259861722336,0.02960541335634958
20.0,0.016888504399231247,0.009797083833855105


==> csvdat/MIMO_GMM/2021-08-24_19-36-48_tx=4_rx=32_train=100000.csv <==
SNR,gmm_full,gmm_kron
-15.0,0.9525366202942676,0.9532723505386952
-10.0,0.8168936804044553,0.8139176790193734
-5.0,0.5658525996517686,0.5637897142963959
0.0,0.3254265940251026,0.3266624230080034
5.0,0.15578001312381634,0.15777934847826572
10.0,0.06499700558551852,0.0661071423903989
15.0,0.024668466388818706,0.025019772345044267
20.0,0.008792924973514415,0.00888470910749588


==> csvdat/MIMO_GMM/2021-08-24_19-36-48_tx=4_rx=32_train_snr=10db.csv <==
num,gmm_full,gmm_kron
50,0.9091267169891935,0.10138883816435892
100,0.508739040310834,0.08509331009265478
1000,0.0965508010467516,0.06538186173202573
10000,0.0724628580954108,0.06643909458165076
100000,0.06499700558551852,0.0661071423903989


==> csvdat/MIMO_GMM/2021-08-26_07-36-55_3paths_32BS_antennas_4MS_antennas_35AS_1epochs_100ebatch_20lbatchsize_4pilots.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9626643301858078,0.9612503605454319
-10.0,0.8806566986529346,0.8274292763281844
-5.0,0.5610909599871893,0.5833942872025799
0.0,0.31094618120460077,0.35637588687521904
5.0,0.1483900583944619,0.18765891059950224
10.0,0.0746206297343889,0.08097903942415845
15.0,0.02944604748445756,0.029535983054229692
20.0,0.009827414128152887,0.009791082811498777

